Acoustic spectra of a gas-filled rotating spheroid

The acoustic spectrum of a gas-filled resonating cavity can be used to indirectly probe its internal velocity field. This unconventional velocimetry method is particularly interesting for opaque fluid or rapidly rotating flows, which cannot be imaged with standard methods. This requires to (i) identify a large enough number of acoustic modes, (ii) accurately measure their frequencies, and (iii) compare with theoretical synthetic spectra. Relying on a dedicated experiment, an air-filled rotating spheroid of moderate ellipticity, our study addresses these three challenges. To do so, we use a comprehensive theoretical framework, together with finite-element calculations, and consider symmetry arguments. We show that the effects of the Coriolis force can be successfully retrieved through our acoustic measurements, providing the first experimental measurements of the rotational splitting (or Ledoux) coefficients for a large collection of modes. Our results pave the way for the modal acoustic velocimetry to be a robust, versatile, and non-intrusive method for mapping large-scale flows. Pages: 1-14

==> table_of_modes.txt <==
 n   l   f_nl (Hz)     C_nl        γ_nl    g_nl (Hz)
 --------------------------------------------------
 0   0     0.00        NaN        0.0000      NaN
 0   1    578.41      0.8573     -0.9144     0.2340
 0   2    928.67      0.3869     -0.1505     0.3731
 0   3   1254.34      0.2387     -0.0604     0.5135
 0   4   1569.06      0.1683     -0.0325     0.6568
 0   5   1877.42      0.1278     -0.0204     0.8030
 0   6   2181.59      0.1018     -0.0140     0.9519
 0   7   2482.73      0.0839     -0.0102     1.1035
 0   8   2781.59      0.0709     -0.0078     1.2574
 0   9   3078.65      0.0611     -0.0061     1.4136
 0  10   3374.25      0.0534     -0.0049     1.5720
 0  11   3668.63      0.0473     -0.0041     1.7323
 0  12   3961.98      0.0423     -0.0034     1.8946
--------------------------------------------------
 1   0   1248.59      0.0991      0.0000     0.0956
 1   1   1650.66      0.0601     -0.4360     0.1311
 1   2   2025.66      0.0424     -0.1013     0.1714
 1   3   2385.18      0.0324     -0.0466     0.2145
 1   4   2734.38      0.0260     -0.0270     0.2596
 1   5   3076.09      0.0216     -0.0176     0.3063
 1   6   3412.07      0.0184     -0.0125     0.3543
 1   7   3743.49      0.0159     -0.0093     0.4035
 1   8   4071.16      0.0140     -0.0072     0.4538
--------------------------------------------------
 2   0   2146.63      0.0335      0.0000     0.1283
 2   1   2558.04      0.0242     -0.4145     0.1519
 2   2   2949.29      0.0188     -0.0979     0.1795
 2   3   3326.88      0.0152     -0.0455     0.2094
 2   4   3694.45      0.0128     -0.0265     0.2411
 2   5   4054.30      0.0109     -0.0174     0.2742
--------------------------------------------------
 3   0   3029.94      0.0168      0.0000     0.1568
 3   1   3446.84      0.0132     -0.4079     0.1761
 3   2   3847.44      0.0108     -0.0968     0.1984
 3   3   4236.01      0.0091     -0.0450     0.2229
--------------------------------------------------
Table of a selection of mode frequencies f_nl computed 
for a spherical reference model with c = 343.2638 m/s and a = 0.1966 m; 
n = radial mode number; l = angular mode number; f_nl = mode frequency. 
Coefficients computed by first-order perturbation theory:
C_nl = Ledoux coefficient; γ_nl = ellipticity coefficient;
g_nl = imaginary part of mode frequency due to dissipation. 

